Temporal Grounding Graphs for Language Understanding with Accrued Visual-Linguistic Context

A robot's ability to understand or ground natural language instructions is fundamentally tied to its knowledge about the surrounding world. We present an approach to grounding natural language utterances in the context of factual information gathered through natural-language interactions and past visual observations. A probabilistic model estimates, from a natural language utterance, the objects,relations, and actions that the utterance refers to, the objectives for future robotic actions it implies, and generates a plan to execute those actions while updating a state representation to include newly acquired knowledge from the visual-linguistic context. Grounding a command necessitates a representation for past observations and interactions; however, maintaining the full context consisting of all possible observed objects, attributes, spatial relations, actions, etc., over time is intractable. Instead, our model, Temporal Grounding Graphs, maintains a learned state representation for a belief over factual groundings, those derived from natural-language interactions, and lazily infers new groundings from visual observations using the context implied by the utterance. This work significantly expands the range of language that a robot can understand by incorporating factual knowledge and observations of its workspace in its inference about the meaning and grounding of natural-language utterances.

==> figures/proposed-model.tikz <==
\begin{tikzpicture}
    \node[latent] (ct) {$\Correspondences{t}$};
    \subdiag{below}{c}{1}{2.8}{gr}{\Grounding}{obs}
    \subdiag{below}{c}{-1.2}{0.6}{ac}{\Action}{latent}
    \subdiagX{below}{c}{1}{0.5}{la}{\Language}{obs}
    \subdiagX{right}{c}{0.5}{0}{vo}{\VisualObservations}{obs}
    \factor[left=0.1 of ct, yshift=-0.5cm] {pl} {} {} {};
    \factoredge {ct,act} {pl} {};
    \factor[below=0.6 of grt, xshift=0.0cm] {mt} {} {} {};
    \factoredge {grt,lat,vot,ct} {mt} {};
 \end{tikzpicture}



==> figures/soa.tikz <==
\begin{tikzpicture}
    \node[latent] (ct) {$\Correspondences{t}$};
    \subdiag{below}{c}{1}{2.8}{gr}{\Grounding}{obs}
    \subdiag{below}{c}{-1.2}{0.6}{ac}{\Action}{latent}
    \subdiag{below}{c}{1}{0.5}{la}{\Language}{obs}
    \subdiag{right}{c}{0.5}{0}{vo}{\WorldModel}{obs}
    \factor[left=0.1 of ct, yshift=-0.5cm] {pl} {} {} {};
    \factoredge {ct,act} {pl} {};
    \factor[below=0.6 of grt, xshift=0.0cm] {mt} {} {} {};
    \factoredge {grt,lat,vot,ct} {mt} {};
 \end{tikzpicture}


==> figures/temporal-model.tikz <==
\renewcommand{\subdiag}[7]{%
  \node[#7, #1=of #2t1, xshift=#3cm, yshift=#4cm] (#5t1) {$#6{t+1}$};
  \node[#7, #1=of #2t, xshift=#3cm, yshift=#4cm] (#5t) {$#6{t}$};
  \node[#7, #1=of #2tn1, xshift=#3cm, yshift=#4cm] (#5tn1) {$#6{t-1}$};
}

\begin{tikzpicture}
    %
    \node[latent] (kbt1) {$\KB{t+1}$};
    \node[latent, right=of kbt1, xshift=2.5cm] (kbt) {$\KB{t}$};
    \node[latent, right=of kbt, xshift=2.5cm] (kbtn1) {$\KB{t-1}$};
    \node[latent, right=of kbtn1, xshift=2.5cm] (kbtn2) {$\KB{t-2}$};
    %
    \subdiag{below}{kb}{1}{0}{c}{\Correspondences}{latent}
    %
    \factor[right=of kbt1, xshift=0.1cm] {ft1} {} {} {};
    \factor[right=of kbt, xshift=0.1cm] {ft} {} {} {};
    \factor[right=of kbtn1, xshift=0.1cm] {ftn1} {} {} {};
    %
    \factoredge {kbt1, kbt, ct1} {ft1} {};
    \factoredge {kbt, kbtn1, ct} {ft} {};
    \factoredge {kbtn1, kbtn2, ctn1} {ftn1} {};
    %
    \subdiag{below}{c}{1}{2.8}{gr}{\Grounding}{latent}
    \subdiag{below}{c}{-1.2}{0.6}{ac}{\Action}{latent}
    \subdiag{below}{c}{1}{0.5}{la}{\Language}{obs}
    \subdiag{below}{c}{2.3}{-0.8}{vo}{\VisualObservations}{obs}
    %
    \factor[below=0.8 of grt1, xshift=0.0cm] {mt1} {} {} {};
    \factor[below=0.8 of grt, xshift=0.0cm] {mt} {} {} {};
    \factor[below=0.8 of grtn1, xshift=0.0cm] {mtn1} {} {} {};
    %
    \factoredge {grt1,lat1,vot1,ct1,kbt} {mt1} {};
    \factoredge {grt,lat,vot,ct,kbtn1} {mt} {};
    \factoredge {grtn1,latn1,votn1,ctn1,kbtn2} {mtn1} {};
    %
    \factor[left=0.1 of ct1, yshift=-0.5cm] {pl1} {} {} {};
    \factor[left=0.1 of ct, yshift=-0.5cm] {pl} {} {} {};
    \factor[left=0.1 of ctn1, yshift=-0.5cm] {pln1} {} {} {};
    %
    \factoredge {ct1,act1} {pl1} {};
    \factoredge {ct,act} {pl} {};
    \factoredge {ctn1,actn1} {pln1} {};
    %
    \node (gt1) [rounded corners, dashed, draw=red, fit= (vot1) (vot) (votn1), inner sep=0.2cm] {};
    \node (gt) [rounded corners, dashed, draw=red, fit= (vot) (votn1), inner sep=0.12cm] {};
  \end{tikzpicture}

